Quantitative measurement of combustion gases in harsh environments using NDIR spectroscopy

The global climate change calls for a more environmental friendly use of energy and has led to stricter limits and regulations for the emissions of various greenhouse gases. Consequently, there is nowadays an increasing need for the detection of exhaust and natural gases. This need leads to an ever-growing market for gas sensors, which, at the moment, is dominated by chemical sensors. Yet, the increasing demands to also measure under harsh environmental conditions pave the way for non-invasive measurements and thus to optical detection techniques. Here, we present the development of a non-dispersive infrared absorption spectroscopy (NDIR) method for application to optical detection systems operating under harsh environments.

==> README_copernicus_package_5_1.txt <==
File: README_copernicus_package_5_0.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 5.0, 3 July 2018
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2018 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 8.67, 30 January 2018
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 3 July 2018
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.2, September 2017 
- natbib.sty
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
